The AGN Optical Variability Fundamental Plane

We investigate the relationship between AGN optical variability timescales, amplitudes, and supermassive black hole (SMBH) masses using homogeneous light curves from the All-Sky Automated Survey for SuperNovae (ASAS-SN). We fit a damped random walk (DRW) model to high-cadence, long-baseline ASAS-SN light curves to estimate the characteristic variability timescale ($\tau_\text{DRW}$) and amplitude ($\sigma$) for 57 AGN with precise SMBH mass measurements from reverberation mapping and dynamical methods. We confirm a significant correlation between $\tau_\text{DRW}$ and SMBH mass, and find: $\text{log}_{10}(M_\text{BH}/ \text{M}_\odot) = (1.85\pm0.20)\times\text{log}_{10} (\tau_\text{DRW}/200 \text{ days})+7.59\pm0.08$. Incorporating $\hat{\sigma}^2 = 2\sigma^2/\tau_\text{DRW}$ in a plane model significantly improves residuals, and we find: $\text{log}_{10}(M_\text{BH}/ \text{M}_\odot) = (2.27\pm0.20)\times\text{log}_{10} (\tau_\text{DRW}/200\text{ days})+(1.20\pm0.20)\times\text{log}_{10}(\hat{\sigma}/\text{1 mJy/days}^{1/2})+7.68\pm0.08$ with a scatter of 0.39 dex. We calculate $\tau_\text{DRW}$, $\hat{\sigma}$, and estimate SMBH masses for 203 bright ($V<16$ mag) AGN from the Milliquas catalog and compare these estimates with measurements from the BAT AGN Spectroscopic Survey for 42 overlapping AGN. In 10 years, LSST could extend this method to survey $7\lesssim\text{log}_{10}({M_\text{BH}/M_\odot})\lesssim9$ SMBHs out to $z\sim1$ and $\textrm{log}_{10}({M_\text{BH}/M_\odot})\sim8.0$ out to $z\sim4$, and ASAS-SN could probe $5\lesssim \textrm{log}_{10}({M_\text{BH}/M_\odot})\lesssim10.5$ SMBHs in the local universe and $\textrm{log}_{10}({M_\text{BH}/M_\odot})\sim9.0$ out to $z\sim2$. Measuring AGN variability with these datasets will provide a unique probe of SMBH evolution by making estimates of $M_\text{BH}$ spanning several orders of magnitude with photometric observations alone.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
